A Comparative Framework for Evaluating Foundation Models on Tabular Data: A Case Study in Healthcare

Tabular data is the most common format in clinical practice, encompassing laboratory results, medication records, diagnostic codes, and patient demographics. As foundation models for tabular data have grown in number and variety, a practical question has become harder to answer: which model should a clinician or data scientist actually choose for a given task, and why? Existing surveys catalogue what these models can do, but they stop short of providing a structured way to compare them against the specific demands of a real application. We introduce \system{}, a comparative evaluation framework that scores and ranks tabular foundation models (TFMs) across six clinically meaningful dimensions: how well a model generalizes to new datasets, how effectively it protects patient privacy, how much data it needs to perform well, how it scales with growing datasets and feature spaces, how interpretable its predictions are to clinicians, and how fairly it performs across patient subgroups. Each dimension is broken down into measurable sub-components, and groups of sub-components can optionally be combined into supplementary compound scores, called super-metrics, that provide a diagnostic view of how a model performs across several dimensions simultaneously. To show how the framework works in practice, we apply it to two healthcare use cases, screening for iron deficiency and predicting heart failure, demonstrating how the same set of metrics leads to different model rankings depending on what matters most in each clinical context. We also provide a taxonomy of 45 TFMs organized by their underlying architecture, which serves as a reference for researchers and practitioners looking to navigate this rapidly expanding field.

==> drafts/audit_v2/baseline_scores.json <==
[{"name":"TransTab","category":"Prediction-focused","scores":{"IDT":10,"CDT":10,"SR":9,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":8,"CS":8,"FS":9,"TTE":8,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TabNet","category":"Prediction-focused","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":10,"CS":10,"FS":9,"TTE":10,"FIC":10,"MTS":10,"EC":10,"LI":10,"PPBS":9,"BAS":9,"IFS":9}},{"name":"FT-Transformer","category":"Prediction-focused","scores":{"IDT":9,"CDT":9,"SR":8,"FAC":9,"ZIA":9,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":8,"FLC":8,"DNR":8,"DAS":9,"RUE":8,"CS":8,"FS":9,"TTE":8,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TabTransformer","category":"Prediction-focused","scores":{"IDT":10,"CDT":10,"SR":9,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":10,"DAS":9,"RUE":8,"CS":8,"FS":9,"TTE":8,"FIC":10,"MTS":10,"EC":10,"LI":10,"PPBS":9,"BAS":9,"IFS":9}},{"name":"MediTab","category":"Prediction-focused","scores":{"IDT":10,"CDT":10,"SR":9,"FAC":10,"ZIA":10,"DAR":10,"MIR":10,"DPC":10,"DRAR":10,"TPDHC":10,"PRD":10,"FLC":10,"DNR":9,"DAS":10,"RUE":7,"CS":7,"FS":9,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TabPFN","category":"Transfer / pretraining","scores":{"IDT":10,"CDT":10,"SR":9,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":10,"FLC":10,"DNR":9,"DAS":10,"RUE":10,"CS":10,"FS":9,"TTE":10,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TabPFN v2","category":"Transfer / pretraining","scores":{"IDT":10,"CDT":10,"SR":10,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":10,"FLC":10,"DNR":10,"DAS":10,"RUE":10,"CS":10,"FS":9,"TTE":10,"FIC":10,"MTS":10,"EC":10,"LI":10,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TabPFN 2.5","category":"Transfer / pretraining","scores":{"IDT":10,"CDT":10,"SR":10,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":10,"FLC":10,"DNR":9,"DAS":10,"RUE":10,"CS":10,"FS":10,"TTE":10,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TabPFN 3","category":"Transfer / pretraining","scores":{"IDT":10,"CDT":10,"SR":9,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":10,"FLC":10,"DNR":8,"DAS":10,"RUE":9,"CS":9,"FS":8,"TTE":9,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"SAINT","category":"Prediction-focused","scores":{"IDT":10,"CDT":10,"SR":9,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":10,"FLC":10,"DNR":10,"DAS":10,"RUE":8,"CS":8,"FS":9,"TTE":8,"FIC":10,"MTS":10,"EC":10,"LI":10,"PPBS":9,"BAS":9,"IFS":9}},{"name":"NODE","category":"Prediction-focused","scores":{"IDT":9,"CDT":9,"SR":8,"FAC":9,"ZIA":9,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":8,"FLC":8,"DNR":8,"DAS":9,"RUE":10,"CS":10,"FS":9,"TTE":10,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"CARTE","category":"Prediction-focused","scores":{"IDT":10,"CDT":10,"SR":10,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":9,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"VIME","category":"Prediction-focused","scores":{"IDT":10,"CDT":10,"SR":9,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":10,"FLC":10,"DNR":10,"DAS":10,"RUE":10,"CS":10,"FS":9,"TTE":10,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TabCaps","category":"Prediction-focused","scores":{"IDT":9,"CDT":9,"SR":8,"FAC":9,"ZIA":9,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":8,"FLC":8,"DNR":8,"DAS":9,"RUE":10,"CS":10,"FS":9,"TTE":10,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"Table2Vec","category":"Prediction-focused","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":10,"CS":10,"FS":9,"TTE":10,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"P-Transformer (unverified)","category":"Prediction-focused","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":8,"MIR":8,"DPC":8,"DRAR":8,"TPDHC":8,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"FATA-Trans","category":"Prediction-focused","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":10,"CS":10,"FS":9,"TTE":10,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"SPROUT (unverified)","category":"Prediction-focused","scores":{"IDT":9,"CDT":9,"SR":8,"FAC":9,"ZIA":9,"DAR":8,"MIR":8,"DPC":8,"DRAR":8,"TPDHC":8,"PRD":8,"FLC":8,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"DTT (unverified)","category":"Prediction-focused","scores":{"IDT":9,"CDT":9,"SR":8,"FAC":9,"ZIA":9,"DAR":8,"MIR":8,"DPC":8,"DRAR":8,"TPDHC":8,"PRD":8,"FLC":8,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TabRet","category":"Transfer / pretraining","scores":{"IDT":10,"CDT":10,"SR":9,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":10,"FLC":10,"DNR":8,"DAS":10,"RUE":8,"CS":8,"FS":9,"TTE":8,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"UniTabE","category":"Transfer / pretraining","scores":{"IDT":10,"CDT":10,"SR":10,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":9,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"XTab","category":"Transfer / pretraining","scores":{"IDT":10,"CDT":10,"SR":10,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":9,"DAS":9,"RUE":9,"CS":9,"FS":9,"TTE":9,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TabDPT","category":"Transfer / pretraining","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":10,"FLC":10,"DNR":8,"DAS":10,"RUE":10,"CS":10,"FS":9,"TTE":10,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TabICL","category":"Transfer / pretraining","scores":{"IDT":10,"CDT":10,"SR":10,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":10,"FLC":10,"DNR":10,"DAS":10,"RUE":10,"CS":10,"FS":10,"TTE":10,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"UniTTab (unverified)","category":"Transfer / pretraining","scores":{"IDT":9,"CDT":9,"SR":8,"FAC":9,"ZIA":9,"DAR":8,"MIR":8,"DPC":8,"DRAR":8,"TPDHC":8,"PRD":8,"FLC":8,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TabFM","category":"Transfer / pretraining","scores":{"IDT":10,"CDT":10,"SR":9,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":10,"FLC":10,"DNR":8,"DAS":10,"RUE":8,"CS":8,"FS":8,"TTE":8,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"GReaT","category":"Generative","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TabuLa","category":"Generative","scores":{"IDT":9,"CDT":9,"SR":8,"FAC":9,"ZIA":9,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":8,"FLC":8,"DNR":8,"DAS":9,"RUE":9,"CS":9,"FS":8,"TTE":9,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"REaLTabFormer","category":"Generative","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":10,"MIR":10,"DPC":10,"DRAR":10,"TPDHC":10,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TabLLM","category":"LLM-based","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TabGPT","category":"LLM-based","scores":{"IDT":9,"CDT":9,"SR":8,"FAC":9,"ZIA":9,"DAR":8,"MIR":8,"DPC":8,"DRAR":8,"TPDHC":8,"PRD":8,"FLC":8,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TABLET","category":"LLM-based","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":8,"MIR":8,"DPC":8,"DRAR":8,"TPDHC":8,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"HeLM","category":"LLM-based","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":8,"MIR":8,"DPC":8,"DRAR":8,"TPDHC":8,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":10,"MTS":10,"EC":10,"LI":10,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TAPTAP","category":"LLM-based","scores":{"IDT":10,"CDT":10,"SR":9,"FAC":10,"ZIA":10,"DAR":10,"MIR":10,"DPC":10,"DRAR":10,"TPDHC":10,"PRD":10,"FLC":10,"DNR":9,"DAS":10,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TabText","category":"LLM-based","scores":{"IDT":10,"CDT":10,"SR":10,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":9,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"UniPredict","category":"LLM-based","scores":{"IDT":10,"CDT":10,"SR":9,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"GPT4Table (unverified)","category":"LLM-based","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":8,"MIR":8,"DPC":8,"DRAR":8,"TPDHC":8,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TURL","category":"NLP / QA-oriented","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TabBERT","category":"NLP / QA-oriented","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TUTA","category":"NLP / QA-oriented","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TABBIE","category":"NLP / QA-oriented","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":8,"CS":8,"FS":8,"TTE":8,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TAPEX","category":"NLP / QA-oriented","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":10,"FLC":10,"DNR":8,"DAS":10,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TaBERT","category":"NLP / QA-oriented","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":9,"MTS":9,"EC":9,"LI":9,"PPBS":9,"BAS":9,"IFS":9}},{"name":"TAPAS","category":"NLP / QA-oriented","scores":{"IDT":10,"CDT":10,"SR":8,"FAC":10,"ZIA":10,"DAR":9,"MIR":9,"DPC":9,"DRAR":9,"TPDHC":9,"PRD":9,"FLC":9,"DNR":8,"DAS":9,"RUE":7,"CS":7,"FS":8,"TTE":7,"FIC":10,"MTS":10,"EC":10,"LI":10,"PPBS":9,"BAS":9,"IFS":9}}]


==> drafts/audit_v2/consolidated_scores.json <==
[{"name": "TransTab", "category": "Prediction-focused", "scores": {"IDT": 10, "CDT": 10, "SR": 9, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 8, "DAS": 9, "RUE": 8, "CS": 8, "FS": 9, "TTE": 8, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TabNet", "category": "Prediction-focused", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 8, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 10, "MTS": 10, "EC": 10, "LI": 10, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "FT-Transformer", "category": "Prediction-focused", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 9, "DAS": 9, "RUE": 10, "CS": 10, "FS": 8, "TTE": 10, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TabTransformer", "category": "Prediction-focused", "scores": {"IDT": 10, "CDT": 10, "SR": 9, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 10, "DAS": 9, "RUE": 8, "CS": 8, "FS": 9, "TTE": 8, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "MediTab", "category": "Prediction-focused", "scores": {"IDT": 10, "CDT": 10, "SR": 10, "FAC": 10, "ZIA": 10, "DAR": 10, "MIR": 10, "DPC": 10, "DRAR": 10, "TPDHC": 10, "PRD": 10, "FLC": 10, "DNR": 10, "DAS": 10, "RUE": 7, "CS": 7, "FS": 9, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TabPFN", "category": "Transfer / pretraining", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 10, "FLC": 10, "DNR": 9, "DAS": 10, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TabPFN v2", "category": "Transfer / pretraining", "scores": {"IDT": 10, "CDT": 10, "SR": 9, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 10, "FLC": 10, "DNR": 10, "DAS": 10, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TabPFN 2.5", "category": "Transfer / pretraining", "scores": {"IDT": 10, "CDT": 10, "SR": 10, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 10, "FLC": 10, "DNR": 10, "DAS": 10, "RUE": 10, "CS": 10, "FS": 10, "TTE": 10, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TabPFN 3", "category": "Transfer / pretraining", "scores": {"IDT": 10, "CDT": 10, "SR": 9, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 10, "FLC": 10, "DNR": 8, "DAS": 10, "RUE": 9, "CS": 9, "FS": 8, "TTE": 9, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "SAINT", "category": "Prediction-focused", "scores": {"IDT": 10, "CDT": 10, "SR": 9, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 10, "FLC": 10, "DNR": 9, "DAS": 10, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 10, "MTS": 10, "EC": 10, "LI": 10, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "NODE", "category": "Prediction-focused", "scores": {"IDT": 9, "CDT": 9, "SR": 9, "FAC": 9, "ZIA": 9, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 8, "FLC": 8, "DNR": 8, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "CARTE", "category": "Prediction-focused", "scores": {"IDT": 10, "CDT": 10, "SR": 10, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 9, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "VIME", "category": "Prediction-focused", "scores": {"IDT": 10, "CDT": 10, "SR": 9, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 10, "FLC": 10, "DNR": 10, "DAS": 10, "RUE": 10, "CS": 10, "FS": 9, "TTE": 10, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TabCaps", "category": "Prediction-focused", "scores": {"IDT": 9, "CDT": 9, "SR": 8, "FAC": 9, "ZIA": 9, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 8, "FLC": 8, "DNR": 8, "DAS": 9, "RUE": 10, "CS": 10, "FS": 9, "TTE": 10, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "Table2Vec", "category": "Prediction-focused", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 8, "DAS": 9, "RUE": 10, "CS": 10, "FS": 9, "TTE": 10, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "P-Transformer (unverified)", "category": "Prediction-focused", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 8, "MIR": 8, "DPC": 8, "DRAR": 8, "TPDHC": 8, "PRD": 9, "FLC": 9, "DNR": 8, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "FATA-Trans", "category": "Prediction-focused", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 8, "DAS": 9, "RUE": 10, "CS": 10, "FS": 9, "TTE": 10, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "SPROUT (unverified)", "category": "Prediction-focused", "scores": {"IDT": 9, "CDT": 9, "SR": 8, "FAC": 9, "ZIA": 9, "DAR": 8, "MIR": 8, "DPC": 8, "DRAR": 8, "TPDHC": 8, "PRD": 8, "FLC": 8, "DNR": 8, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "DTT (unverified)", "category": "Prediction-focused", "scores": {"IDT": 9, "CDT": 9, "SR": 8, "FAC": 9, "ZIA": 9, "DAR": 8, "MIR": 8, "DPC": 8, "DRAR": 8, "TPDHC": 8, "PRD": 8, "FLC": 8, "DNR": 8, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TabRet", "category": "Transfer / pretraining", "scores": {"IDT": 10, "CDT": 10, "SR": 9, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 10, "FLC": 10, "DNR": 8, "DAS": 10, "RUE": 8, "CS": 8, "FS": 9, "TTE": 8, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "UniTabE", "category": "Transfer / pretraining", "scores": {"IDT": 10, "CDT": 10, "SR": 10, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 9, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "XTab", "category": "Transfer / pretraining", "scores": {"IDT": 10, "CDT": 10, "SR": 10, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 9, "DAS": 9, "RUE": 9, "CS": 9, "FS": 9, "TTE": 9, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TabDPT", "category": "Transfer / pretraining", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 10, "FLC": 10, "DNR": 8, "DAS": 10, "RUE": 10, "CS": 10, "FS": 9, "TTE": 10, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TabICL", "category": "Transfer / pretraining", "scores": {"IDT": 10, "CDT": 10, "SR": 10, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 10, "FLC": 10, "DNR": 10, "DAS": 10, "RUE": 10, "CS": 10, "FS": 10, "TTE": 10, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "UniTTab (unverified)", "category": "Transfer / pretraining", "scores": {"IDT": 9, "CDT": 9, "SR": 8, "FAC": 9, "ZIA": 9, "DAR": 8, "MIR": 8, "DPC": 8, "DRAR": 8, "TPDHC": 8, "PRD": 8, "FLC": 8, "DNR": 8, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TabFM", "category": "Transfer / pretraining", "scores": {"IDT": 10, "CDT": 10, "SR": 9, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 10, "FLC": 10, "DNR": 8, "DAS": 10, "RUE": 8, "CS": 8, "FS": 8, "TTE": 8, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "GReaT", "category": "Generative", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 10, "FLC": 10, "DNR": 8, "DAS": 10, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TabuLa", "category": "Generative", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 8, "DAS": 9, "RUE": 9, "CS": 9, "FS": 8, "TTE": 9, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "REaLTabFormer", "category": "Generative", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 10, "MIR": 10, "DPC": 10, "DRAR": 10, "TPDHC": 10, "PRD": 10, "FLC": 10, "DNR": 8, "DAS": 10, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TabLLM", "category": "LLM-based", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 8, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TabGPT", "category": "LLM-based", "scores": {"IDT": 9, "CDT": 9, "SR": 8, "FAC": 9, "ZIA": 9, "DAR": 8, "MIR": 8, "DPC": 8, "DRAR": 8, "TPDHC": 8, "PRD": 8, "FLC": 8, "DNR": 8, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TABLET", "category": "LLM-based", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 8, "MIR": 8, "DPC": 8, "DRAR": 8, "TPDHC": 8, "PRD": 9, "FLC": 9, "DNR": 8, "DAS": 9, "RUE": 10, "CS": 10, "FS": 8, "TTE": 10, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "HeLM", "category": "LLM-based", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 8, "MIR": 8, "DPC": 8, "DRAR": 8, "TPDHC": 8, "PRD": 9, "FLC": 9, "DNR": 8, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 10, "MTS": 10, "EC": 10, "LI": 10, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TAPTAP", "category": "LLM-based", "scores": {"IDT": 10, "CDT": 10, "SR": 10, "FAC": 10, "ZIA": 10, "DAR": 10, "MIR": 10, "DPC": 10, "DRAR": 10, "TPDHC": 10, "PRD": 10, "FLC": 10, "DNR": 10, "DAS": 10, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TabText", "category": "LLM-based", "scores": {"IDT": 10, "CDT": 10, "SR": 10, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 9, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "UniPredict", "category": "LLM-based", "scores": {"IDT": 10, "CDT": 10, "SR": 9, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 8, "DAS": 9, "RUE": 10, "CS": 10, "FS": 8, "TTE": 10, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "GPT4Table (unverified)", "category": "LLM-based", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 8, "MIR": 8, "DPC": 8, "DRAR": 8, "TPDHC": 8, "PRD": 9, "FLC": 9, "DNR": 8, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TURL", "category": "NLP / QA-oriented", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 8, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TabBERT", "category": "NLP / QA-oriented", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 8, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TUTA", "category": "NLP / QA-oriented", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 8, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TABBIE", "category": "NLP / QA-oriented", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 10, "FLC": 10, "DNR": 8, "DAS": 10, "RUE": 8, "CS": 8, "FS": 8, "TTE": 8, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TAPEX", "category": "NLP / QA-oriented", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 10, "FLC": 10, "DNR": 8, "DAS": 10, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TaBERT", "category": "NLP / QA-oriented", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 8, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 9, "MTS": 9, "EC": 9, "LI": 9, "PPBS": 9, "BAS": 9, "IFS": 9}}, {"name": "TAPAS", "category": "NLP / QA-oriented", "scores": {"IDT": 10, "CDT": 10, "SR": 8, "FAC": 10, "ZIA": 10, "DAR": 9, "MIR": 9, "DPC": 9, "DRAR": 9, "TPDHC": 9, "PRD": 9, "FLC": 9, "DNR": 8, "DAS": 9, "RUE": 7, "CS": 7, "FS": 8, "TTE": 7, "FIC": 10, "MTS": 10, "EC": 10, "LI": 10, "PPBS": 9, "BAS": 9, "IFS": 9}}]
